Hydrogen recombination near-infrared line mapping of Centaurus A with IRSF/SIRIUS

Centaurus A (Cen A) is one of the most famous galaxies hosting an active galactic nucleus (AGN), where the interaction between AGN activities and surrounding interstellar and intergalactic media has been investigated. Recent studies reported detections of the H{\alpha} emission from clouds in the galactic halo toward the northeast and southwest of the nucleus of Cen A, suggesting that AGN jets may have triggered star formation there. We performed near-infrared line mapping of Cen A with the IRSF 1.4-m telescope, using the narrow-band filter tuned for Pa{\beta}, from which we find that the Pa{\beta} emission is not detected significantly from either northeast or southwest regions. The upper limit of the Pa{\beta}/H{\alpha} ratio in the northeast region is compatible with that expected for a typical HII region, in line with the scenario that AGNs have triggered star formation there. On the other hand, the upper limit of Pa{\beta}/H{\alpha} in the southwest region is significantly lower than that expected for a typical HII region. A possibility to explain the low Pa{\beta}/H{\alpha} ratio in the southwest region is the scattering of H{\alpha} and Pa{\beta} photons from the center of Cen A by dust grains in the halo clouds. From the upper limit of Pa{\beta}/H{\alpha} in the southwest region, we obtain constraints on the dust size distribution, which is found to be compatible with those seen in the interstellar medium of our Galaxy.

==> 00README.txt <==
nohypertex
